PowerSGD: Practical Low-Rank Gradient Compression for Distributed Optimization

We study gradient compression methods to alleviate the communication bottleneck in data-parallel distributed optimization. Despite the significant attention received, current compression schemes either do not scale well or fail to achieve the target test accuracy. We propose a new low-rank gradient compressor based on power iteration that can i) compress gradients rapidly, ii) efficiently aggregate the compressed gradients using all-reduce, and iii) achieve test performance on par with SGD. The proposed algorithm is the only method evaluated that achieves consistent wall-clock speedups when benchmarked against regular SGD with an optimized communication backend. We demonstrate reduced training times for convolutional networks as well as LSTMs on common datasets. Our code is available at https://github.com/epfml/powersgd.

==> figures/compression_visualization/.vscode/settings.json <==
{
    "python.pythonPath": "/Users/vogels/anaconda3/bin/python"
}

==> figures/document.json <==
{"_class":"document","do_objectID":"30AC0877-9259-4CE2-9463-DFD93E4177F4","assets":{"_class":"assetCollection","colorAssets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"images":[],"colors":[],"gradients":[]},"colorSpace":0,"currentPageIndex":0,"foreignLayerStyles":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","objects":[]},"layerSymbols":{"_class":"symbolContainer","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/E32F8C0F-93C7-43FE-9AC2-1688B034220B"}]}

==> figures/meta.json <==
{"commit":"de199738bddcc38c4a5af7eee0589554d43d0bde","pagesAndArtboards":{"E32F8C0F-93C7-43FE-9AC2-1688B034220B":{"name":"Page 1","artboards":{"69D56C74-EE0E-4639-9C22-9D7188C93775":{"name":"Artboard"}}}},"version":118,"fonts":["Lato-Regular"],"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":0,"variant":"NONAPPSTORE","created":{"commit":"de199738bddcc38c4a5af7eee0589554d43d0bde","appVersion":"55","build":78076,"app":"com.bohemiancoding.sketch3","compatibilityVersion":99,"version":118,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.78076"],"appVersion":"55","build":78076}

==> figures/pages/E32F8C0F-93C7-43FE-9AC2-1688B034220B.json <==
{"_class":"page","do_objectID":"E32F8C0F-93C7-43FE-9AC2-1688B034220B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"artboard","do_objectID":"69D56C74-EE0E-4639-9C22-9D7188C93775","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":571,"width":869,"x":125,"y":38},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Artboard","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"group","do_objectID":"5FD61448-891E-44A8-8407-807D98BAC880","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":123,"width":179,"x":107,"y":71},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"gather","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"254A3227-FCC7-498B-804F-13970452BB04","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":29,"width":29,"x":0,"y":94},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5AC8F2D9-8F61-4187-890D-C52B6F06A9BD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":29,"width":29,"x":50,"y":94},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3CA8636E-5020-448F-A6D6-D6FB622A71D1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":29,"width":29,"x":75,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C531CCD9-D450-41BF-BB5F-7591FA3BE9C5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":29,"width":29,"x":100,"y":94},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CCB7D21A-C6B4-44E7-B230-DF0DD2BE43A4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":29,"width":29,"x":150,"y":94},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"shapePath","do_objectID":"A1F7966D-410B-4D14-A243-835046B7FE32","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":47.50071066872837,"width":53.37458116461847,"x":23.37541883538153,"y":47.18499489353407},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"DF601366-BA7D-476A-AD16-8838BE45E955","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44.815005106466,"width":17.5,"x":68,"y":47.18499489353394},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999956}","curveMode":1,"curveTo":"{0, 0.99999999999999956}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999956}"}]},{"_class":"shapePath","do_objectID":"0333D386-41AE-4E32-B9F7-F603D8B5FDC4","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45.6380261451212,"width":14.61299894737803,"x":94.50000000000001,"y":47.18499489353393},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999689, 1}","curveMode":1,"curveTo":"{0.99999999999999689, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999689, 1}"}]},{"_class":"shapePath","do_objectID":"C7AAF27A-AED6-473B-B43F-BD17DBF2A735","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49.37127871926509,"width":49.81283028689774,"x":103.5,"y":47.18499489353394},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999867, 0.99999999999999889}","curveMode":1,"curveTo":"{0.99999999999999867, 0.99999999999999889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999867, 0.99999999999999889}"}]},{"_class":"rectangle","do_objectID":"18545FEC-7C46-47D3-8F5D-45B155DD229E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":9,"width":9,"x":15,"y":80},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1882352941176471,"green":0.2313725490196079,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D0D45541-48B0-4B03-8F34-00ACC005BA8B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":9,"width":9,"x":57,"y":80},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0.5843137254901961,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"5C0E5539-01F2-48D7-8E32-3B191DF9DE7E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":9,"width":9,"x":112,"y":80},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3921568627450981,"green":0.8509803921568627,"red":0.2980392156862745},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"E9D85668-38C2-4A80-8B32-F8F77F52B3D2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":9,"width":9,"x":152,"y":80},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":0.4784313725490197,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"091857A3-23B2-46E4-9E93-743B83A8D6E8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":54,"x":63,"y":36},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"D2C98506-A8EC-41E5-960C-5977F8802798","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":54,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"3EBDBC9B-304B-4FCC-A920-231AE51D2BAB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":14,"width":13.5,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1.5}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1882352941176471,"green":0.2313725490196079,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"B8E11AED-2C77-4B54-85BE-5BEE5F4774BE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":14,"width":13.5,"x":13.5,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1.5}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0.5843137254901961,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"81BEEF12-29D1-4030-B651-658E09A437AF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":14,"width":13.5,"x":27,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1.5}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3921568627450981,"green":0.8509803921568627,"red":0.2980392156862745},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"BB5E27F7-05D0-42EB-89D5-22C8AC136B2C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":14,"width":13.5,"x":40.5,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1.5}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":0.4784313725490197,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true}]},{"_class":"rectangle","do_objectID":"D0884B24-52F5-4873-B7A0-34107A787DB5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":54,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":2},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"13D08BD9-2942-4ECC-8F2B-E112BB73DE7C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":14,"x":83,"y":66},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"E4550C73-252A-4358-8474-5E396017050A","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22.5,"width":3.111111111111111,"x":3.859937260178413,"y":1.5},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1.5}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75, 0.73180003905086233}","curveMode":1,"curveTo":"{0.75, 0.73180003905086233}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999997158, 0.97097665147345324}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75, 0}","curveMode":1,"curveTo":"{0.75, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.75, 0}"}]},{"_class":"shapePath","do_objectID":"888B34A4-01D3-489D-BF9A-7CEA4C0773E9","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7.3857757811695,"width":6.19327059351167,"x":-3.219646771412954e-14,"y":-1.4210854715202e-14},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1.5}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000004}","curveMode":1,"curveTo":"{0, 1.0000000000000004}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000004}"}]},{"_class":"shapePath","do_objectID":"80018BCD-0BB9-4F52-89E9-1C9E5E90DAB3","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7.3857757811695,"width":6.26388915497046,"x":6.193270593511604,"y":-1.4210854715202e-14},"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 6 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1.5}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999998579, 0}","curveMode":1,"curveTo":"{0.99999999999998579, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999998579, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]}]},{"_class":"shapePath","do_objectID":"B86E4573-0091-4044-BD3F-FBD0EDDA7EEA","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7,"width":1,"x":89.5,"y":29},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.1886261863209313}","curveMode":1,"curveTo":"{0.5, 1.1886261863209313}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]}]},{"_class":"text","do_objectID":"1A2D22A1-50FB-4443-A349-6679B969AE05","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":43,"x":175,"y":202},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Gather","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Lato-Regular","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Gather","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Lato-Regular","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {43, 12}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"group","do_objectID":"57499F97-24DC-4670-B4D8-B95ACB171454","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":123,"width":179,"x":337,"y":71},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"reduce","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"40A08E25-8207-4381-BFB4-1A32C3AF3B40","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":29,"width":29,"x":0,"y":94},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5FD667F6-8BDF-4172-956C-E3BDB57E3D52","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":29,"width":29,"x":50,"y":94},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F6FE8907-085D-4FDA-8BFE-81F22A2CA764","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":29,"width":29,"x":75,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"23774176-431B-4471-BC32-AD3078B5FD02","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":29,"width":29,"x":100,"y":94},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"31060B17-608B-4ABC-9DE9-5A0919DEAEEF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":29,"width":29,"x":150,"y":94},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"shapePath","do_objectID":"2785B574-C50E-4D4E-887F-A978C9EDA9F1","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":38,"x":23.37541883538148,"y":63.18499489353394},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.98439720839776457}","curveMode":1,"curveTo":"{0, 0.98439720839776457}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.98439720839776457}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4638047674899604, -0.49999999999999967}","curveMode":1,"curveTo":"{1.4638047674899604, -0.49999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9769626622268035, 0.0098439095770643803}"}]},{"_class":"shapePath","do_objectID":"3EF91DFA-AAE4-4795-8E85-80E43018DDAF","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":26,"width":2,"x":65,"y":66},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{9.0720981929577178, -0.57692307692307665}","curveMode":1,"curveTo":"{9.0720981929577178, -0.57692307692307665}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.0000000000000007}","curveMode":1,"curveTo":"{0.5, 1.0000000000000007}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000007}"}]},{"_class":"rectangle","do_objectID":"252E6A8F-53CB-4BED-8867-2668C5C5765E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":9,"width":9,"x":15,"y":80},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1882352941176471,"green":0.2313725490196079,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"3E54EA5E-E342-4B5C-86C9-6771FE17AD9E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":9,"width":9,"x":53,"y":80},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0.5843137254901961,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"09947D61-DA46-428C-AAAC-837D76D8AD14","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":14,"x":57,"y":54},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"00F9CAD2-4BE5-4A26-8EC2-A8F76EA2F87C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":14,"width":14,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0.5843137254901961,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"508FEDCF-230B-43E5-846D-7A2313D00BB7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":14,"width":14,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1.5}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1882352941176471,"green":0.2313725490196079,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"F1826FA7-2035-4E1C-A7BF-CDB8591D3B6E","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.79391856646881,"width":37.99999999999999,"x":71,"y":43.20608143353117},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999567}","curveMode":1,"curveTo":"{0, 0.99999999999999567}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999567}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48684210526315752, 0}","curveMode":1,"curveTo":"{0.48684210526315752, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.48684210526315752, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0.99999999999999545}","curveMode":1,"curveTo":"{0.99999999999999956, 0.99999999999999545}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 0.99999999999999545}"}]},{"_class":"group","do_objectID":"95F12E16-B2BB-4567-8C58-4F34808B2B1E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":14,"x":82.5,"y":33},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"2ADFB8DC-81C8-4E3F-AF12-0732C6BD3E77","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":14,"width":13.99999999999991,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0.5843137254901961,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"B87B4BC4-DAB9-4D4D-A54C-7D8882D80055","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":14,"width":13.99999999999991,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1.5}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1882352941176471,"green":0.2313725490196079,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"B1EC738B-0228-4442-9F29-1805F31DF1C4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":14,"width":13.99999999999991,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1.5}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3921568627450981,"green":0.8509803921568627,"red":0.2980392156862745},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"9796EB6A-6D54-4547-B075-6CED2BDF26FE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":14,"width":6.999999999999956,"x":6.999999999999956,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1.5}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":0.4784313725490197,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999023, 0}","curveMode":1,"curveTo":"{0.99999999999999023, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999023, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999023, 0.999999999999999}","curveMode":1,"curveTo":"{0.99999999999999023, 0.999999999999999}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999023, 0.999999999999999}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"0AF9C2F8-0018-4703-822D-B2ACCE980E78","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":38,"x":117.3754188353814,"y":63.18499489353394},"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.98439720839776457}","curveMode":1,"curveTo":"{0, 0.98439720839776457}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.98439720839776457}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4638047674899604, -0.49999999999999967}","curveMode":1,"curveTo":"{1.4638047674899604, -0.49999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9769626622268035, 0.0098439095770643803}"}]},{"_class":"shapePath","do_objectID":"AB542423-6386-4D65-B371-207DFB8BCB66","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":26,"width":2,"x":113,"y":66},"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{9.0720981929577178, -0.57692307692307665}","curveMode":1,"curveTo":"{9.0720981929577178, -0.57692307692307665}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.0000000000000007}","curveMode":1,"curveTo":"{0.5, 1.0000000000000007}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000007}"}]},{"_class":"rectangle","do_objectID":"C2A91D61-E52F-4A27-8463-3801B1B8D1D2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":9,"width":9,"x":118,"y":80},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3921568627450981,"green":0.8509803921568627,"red":0.2980392156862745},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"0FAF5BBA-FDE8-4A01-AA4A-D45CA5E2070B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":14,"x":109,"y":54},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"50C09A35-2BFE-47ED-833F-BF0ED5D8C950","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":14,"width":14,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3921568627450981,"green":0.8509803921568627,"red":0.2980392156862745},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"C8221FF4-A9DF-4EFF-ADDD-CF7FE129E254","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":14,"width":14,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1.5}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":0.4784313725490197,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true}]},{"_class":"rectangle","do_objectID":"02C30D23-98CC-4CA8-87A0-242ECA59F06E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":9,"width":9,"x":152,"y":80},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":2,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":0.4784313725490197,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"D99D4021-4905-49F0-A80B-A8849770D9C7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":14,"x":83,"y":66},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 3 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"7311FC06-C45F-4A07-8987-74413B2615A4","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22.5,"width":3.111111111111111,"x":3.859937260178413,"y":1.5},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1.5}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75, 0.73180003905086233}","curveMode":1,"curveTo":"{0.75, 0.73180003905086233}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999997158, 0.97097665147345324}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75, 0}","curveMode":1,"curveTo":"{0.75, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.75, 0}"}]},{"_class":"shapePath","do_objectID":"A1D5B6E4-FB7F-4744-AF6D-17D516979C8F","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7.3857757811695,"width":6.19327059351167,"x":-3.219646771412954e-14,"y":-1.4210854715202e-14},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1.5}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000004}","curveMode":1,"curveTo":"{0, 1.0000000000000004}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000004}"}]},{"_class":"shapePath","do_objectID":"1EA24B7A-9A88-4C63-881C-83314D9EEAEA","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7.3857757811695,"width":6.26388915497046,"x":6.193270593511604,"y":-1.4210854715202e-14},"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 6 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":15,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1.5}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999998579, 0}","curveMode":1,"curveTo":"{0.99999999999998579, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999998579, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]}]},{"_class":"shapePath","do_objectID":"8F1CBE62-A32E-4DA4-AF96-6CB451EF76A6","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4,"width":1,"x":88.69327059351178,"y":29},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999289, 1.1913414990972984}","curveMode":1,"curveTo":"{0.49999999999999289, 1.1913414990972984}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.81052594397872468}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.25000000000000006}","curveMode":1,"curveTo":"{0.5, -0.25000000000000006}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]}]},{"_class":"text","do_objectID":"5EE79418-F89E-4E62-8CB7-96D0B4BFCA00","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":46,"x":403.5,"y":202},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Reduce","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Lato-Regular","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Reduce","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Lato-Regular","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {44, 12}}","lineSpacingBehaviour":2,"textBehaviour":0}],"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"hasBackgroundColor":false,"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"resizesContent":false,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"E32F8C0F-93C7-43FE-9AC2-1688B034220B":{"scrollOrigin":"{-106, 152}","zoomValue":1.313241319094698}}

==> results/network_parameters/LSTM.json <==
[
  {
    "parameter": "encoder.weight",
    "shape": [
      28869,
      650
    ],
    "nelements": 18764850
  },
  {
    "parameter": "rnn.weight_ih_l0",
    "shape": [
      2600,
      650
    ],
    "nelements": 1690000
  },
  {
    "parameter": "rnn.weight_hh_l0",
    "shape": [
      2600,
      650
    ],
    "nelements": 1690000
  },
  {
    "parameter": "rnn.bias_ih_l0",
    "shape": [
      2600
    ],
    "nelements": 2600
  },
  {
    "parameter": "rnn.bias_hh_l0",
    "shape": [
      2600
    ],
    "nelements": 2600
  },
  {
    "parameter": "rnn.weight_ih_l1",
    "shape": [
      2600,
      650
    ],
    "nelements": 1690000
  },
  {
    "parameter": "rnn.weight_hh_l1",
    "shape": [
      2600,
      650
    ],
    "nelements": 1690000
  },
  {
    "parameter": "rnn.bias_ih_l1",
    "shape": [
      2600
    ],
    "nelements": 2600
  },
  {
    "parameter": "rnn.bias_hh_l1",
    "shape": [
      2600
    ],
    "nelements": 2600
  },
  {
    "parameter": "rnn.weight_ih_l2",
    "shape": [
      2600,
      650
    ],
    "nelements": 1690000
  },
  {
    "parameter": "rnn.weight_hh_l2",
    "shape": [
      2600,
      650
    ],
    "nelements": 1690000
  },
  {
    "parameter": "rnn.bias_ih_l2",
    "shape": [
      2600
    ],
    "nelements": 2600
  },
  {
    "parameter": "rnn.bias_hh_l2",
    "shape": [
      2600
    ],
    "nelements": 2600
  },
  {
    "parameter": "decoder.bias",
    "shape": [
      28869
    ],
    "nelements": 28869
  }
]

==> results/network_parameters/ResNet18.json <==
[
  {
    "parameter": "conv1.weight",
    "shape": [
      64,
      3,
      3,
      3
    ],
    "nelements": 1728
  },
  {
    "parameter": "bn1.weight",
    "shape": [
      64
    ],
    "nelements": 64
  },
  {
    "parameter": "bn1.bias",
    "shape": [
      64
    ],
    "nelements": 64
  },
  {
    "parameter": "layer1.0.conv1.weight",
    "shape": [
      64,
      64,
      3,
      3
    ],
    "nelements": 36864
  },
  {
    "parameter": "layer1.0.bn1.weight",
    "shape": [
      64
    ],
    "nelements": 64
  },
  {
    "parameter": "layer1.0.bn1.bias",
    "shape": [
      64
    ],
    "nelements": 64
  },
  {
    "parameter": "layer1.0.conv2.weight",
    "shape": [
      64,
      64,
      3,
      3
    ],
    "nelements": 36864
  },
  {
    "parameter": "layer1.0.bn2.weight",
    "shape": [
      64
    ],
    "nelements": 64
  },
  {
    "parameter": "layer1.0.bn2.bias",
    "shape": [
      64
    ],
    "nelements": 64
  },
  {
    "parameter": "layer1.1.conv1.weight",
    "shape": [
      64,
      64,
      3,
      3
    ],
    "nelements": 36864
  },
  {
    "parameter": "layer1.1.bn1.weight",
    "shape": [
      64
    ],
    "nelements": 64
  },
  {
    "parameter": "layer1.1.bn1.bias",
    "shape": [
      64
    ],
    "nelements": 64
  },
  {
    "parameter": "layer1.1.conv2.weight",
    "shape": [
      64,
      64,
      3,
      3
    ],
    "nelements": 36864
  },
  {
    "parameter": "layer1.1.bn2.weight",
    "shape": [
      64
    ],
    "nelements": 64
  },
  {
    "parameter": "layer1.1.bn2.bias",
    "shape": [
      64
    ],
    "nelements": 64
  },
  {
    "parameter": "layer2.0.conv1.weight",
    "shape": [
      128,
      64,
      3,
      3
    ],
    "nelements": 73728
  },
  {
    "parameter": "layer2.0.bn1.weight",
    "shape": [
      128
    ],
    "nelements": 128
  },
  {
    "parameter": "layer2.0.bn1.bias",
    "shape": [
      128
    ],
    "nelements": 128
  },
  {
    "parameter": "layer2.0.conv2.weight",
    "shape": [
      128,
      128,
      3,
      3
    ],
    "nelements": 147456
  },
  {
    "parameter": "layer2.0.bn2.weight",
    "shape": [
      128
    ],
    "nelements": 128
  },
  {
    "parameter": "layer2.0.bn2.bias",
    "shape": [
      128
    ],
    "nelements": 128
  },
  {
    "parameter": "layer2.0.shortcut.0.weight",
    "shape": [
      128,
      64,
      1,
      1
    ],
    "nelements": 8192
  },
  {
    "parameter": "layer2.0.shortcut.1.weight",
    "shape": [
      128
    ],
    "nelements": 128
  },
  {
    "parameter": "layer2.0.shortcut.1.bias",
    "shape": [
      128
    ],
    "nelements": 128
  },
  {
    "parameter": "layer2.1.conv1.weight",
    "shape": [
      128,
      128,
      3,
      3
    ],
    "nelements": 147456
  },
  {
    "parameter": "layer2.1.bn1.weight",
    "shape": [
      128
    ],
    "nelements": 128
  },
  {
    "parameter": "layer2.1.bn1.bias",
    "shape": [
      128
    ],
    "nelements": 128
  },
  {
    "parameter": "layer2.1.conv2.weight",
    "shape": [
      128,
      128,
      3,
      3
    ],
    "nelements": 147456
  },
  {
    "parameter": "layer2.1.bn2.weight",
    "shape": [
      128
    ],
    "nelements": 128
  },
  {
    "parameter": "layer2.1.bn2.bias",
    "shape": [
      128
    ],
    "nelements": 128
  },
  {
    "parameter": "layer3.0.conv1.weight",
    "shape": [
      256,
      128,
      3,
      3
    ],
    "nelements": 294912
  },
  {
    "parameter": "layer3.0.bn1.weight",
    "shape": [
      256
    ],
    "nelements": 256
  },
  {
    "parameter": "layer3.0.bn1.bias",
    "shape": [
      256
    ],
    "nelements": 256
  },
  {
    "parameter": "layer3.0.conv2.weight",
    "shape": [
      256,
      256,
      3,
      3
    ],
    "nelements": 589824
  },
  {
    "parameter": "layer3.0.bn2.weight",
    "shape": [
      256
    ],
    "nelements": 256
  },
  {
    "parameter": "layer3.0.bn2.bias",
    "shape": [
      256
    ],
    "nelements": 256
  },
  {
    "parameter": "layer3.0.shortcut.0.weight",
    "shape": [
      256,
      128,
      1,
      1
    ],
    "nelements": 32768
  },
  {
    "parameter": "layer3.0.shortcut.1.weight",
    "shape": [
      256
    ],
    "nelements": 256
  },
  {
    "parameter": "layer3.0.shortcut.1.bias",
    "shape": [
      256
    ],
    "nelements": 256
  },
  {
    "parameter": "layer3.1.conv1.weight",
    "shape": [
      256,
      256,
      3,
      3
    ],
    "nelements": 589824
  },
  {
    "parameter": "layer3.1.bn1.weight",
    "shape": [
      256
    ],
    "nelements": 256
  },
  {
    "parameter": "layer3.1.bn1.bias",
    "shape": [
      256
    ],
    "nelements": 256
  },
  {
    "parameter": "layer3.1.conv2.weight",
    "shape": [
      256,
      256,
      3,
      3
    ],
    "nelements": 589824
  },
  {
    "parameter": "layer3.1.bn2.weight",
    "shape": [
      256
    ],
    "nelements": 256
  },
  {
    "parameter": "layer3.1.bn2.bias",
    "shape": [
      256
    ],
    "nelements": 256
  },
  {
    "parameter": "layer4.0.conv1.weight",
    "shape": [
      512,
      256,
      3,
      3
    ],
    "nelements": 1179648
  },
  {
    "parameter": "layer4.0.bn1.weight",
    "shape": [
      512
    ],
    "nelements": 512
  },
  {
    "parameter": "layer4.0.bn1.bias",
    "shape": [
      512
    ],
    "nelements": 512
  },
  {
    "parameter": "layer4.0.conv2.weight",
    "shape": [
      512,
      512,
      3,
      3
    ],
    "nelements": 2359296
  },
  {
    "parameter": "layer4.0.bn2.weight",
    "shape": [
      512
    ],
    "nelements": 512
  },
  {
    "parameter": "layer4.0.bn2.bias",
    "shape": [
      512
    ],
    "nelements": 512
  },
  {
    "parameter": "layer4.0.shortcut.0.weight",
    "shape": [
      512,
      256,
      1,
      1
    ],
    "nelements": 131072
  },
  {
    "parameter": "layer4.0.shortcut.1.weight",
    "shape": [
      512
    ],
    "nelements": 512
  },
  {
    "parameter": "layer4.0.shortcut.1.bias",
    "shape": [
      512
    ],
    "nelements": 512
  },
  {
    "parameter": "layer4.1.conv1.weight",
    "shape": [
      512,
      512,
      3,
      3
    ],
    "nelements": 2359296
  },
  {
    "parameter": "layer4.1.bn1.weight",
    "shape": [
      512
    ],
    "nelements": 512
  },
  {
    "parameter": "layer4.1.bn1.bias",
    "shape": [
      512
    ],
    "nelements": 512
  },
  {
    "parameter": "layer4.1.conv2.weight",
    "shape": [
      512,
      512,
      3,
      3
    ],
    "nelements": 2359296
  },
  {
    "parameter": "layer4.1.bn2.weight",
    "shape": [
      512
    ],
    "nelements": 512
  },
  {
    "parameter": "layer4.1.bn2.bias",
    "shape": [
      512
    ],
    "nelements": 512
  },
  {
    "parameter": "linear.weight",
    "shape": [
      10,
      512
    ],
    "nelements": 5120
  },
  {
    "parameter": "linear.bias",
    "shape": [
      10
    ],
    "nelements": 10
  }
]

==> results/requirements.txt <==
pandas
numpy
jobmonitor
jinja2

